FOMTools: Development and AI-Assisted Code Generation for First-Order Methods

We present FOMTools, an open-source Python package for developing, analyzing, and deploying first-order algorithms for parametric linear and convex quadratic optimization. The user specifies an iteration in Python, with syntax close to its mathematical description. The package represents the iteration as a computation graph of affine and piecewise affine operations. To analyze worst-case performance, FOMTools formulates a mixed-integer verification problem that maximizes a convergence residual over a specified set of problem instances and initial iterates. For probabilistic performance analysis, a batched GPU simulator collects algorithm trajectories and computes statistical bounds on the probability of exceeding a specified convergence tolerance. From the same algorithm description, FOMTools generates specialized solver code for embedded hardware, multicore CPUs, and GPUs. The package first generates the numerical data, factorizations, and matrix-vector routines without any agent. A coding agent then translates the iteration into C or CUDA code and iteratively optimizes the implementation. After each phase, the package runs the generated code on sampled inputs and compares it with a reference execution. FOMTools also serves as a CVXPYgen backend, generating and optimizing solvers for parametric CVXPY problems. We demonstrate FOMTools on sparse coding, network optimization, optimal control, and portfolio rebalancing. The verification bounds reveal worst-case behavior that sampling misses. The generated solvers run up to two orders of magnitude faster than NumPy implementations, and they outperform hand-written GPU code and the OSQP solvers generated by CVXPYgen.

==> data/codegen_ista_fista.csv <==
method,statedim,steps,sched,pythonus,copt,speedup
ISTA,80,1,---,1613.8,48.1,33.6
FISTA,160,1,$\gamma_k$,2489.6,41.0,60.7


==> data/codegen_portfolio_tolerance.csv <==
N,osqpms,fomms,fomoptms,osqpiters,fomiters
200,3.145,3.496,0.969,99.00,100.00
500,7.445,8.149,2.945,109.00,109.50
1000,54.416,63.805,8.722,144.25,158.00
3000,328.662,331.074,56.837,291.25,297.50


==> data/codegen_timing.csv <==
group,problem,method,numpyus,translatedus,optimizedus,speedtrans,speedopt,speedtotal,speedtotalmin,speedtotalmax
Lasso,Lasso,ISTA,823,90.48,26.26,9,3.5,32,29,33
Lasso,,FISTA,1013,328.66,27.64,3,12.0,37,35,38
Network,Network,PDHG,1440,41.75,10.66,35,3.9,137,118,160
Network,,PDHG (Ruiz),1463,36.88,8.81,40,4.4,162,140,219
Network,,momentum PDHG,1439,43.00,11.52,33,3.7,126,82,144
Network,,momentum PDHG (Ruiz),1449,61.78,13.88,23,4.6,106,82,113
Control,Control,rAPDHG ($K_\mathrm{r} = 12$),2363,140.26,15.57,17,8.1,146,122,175
Control,,rAPDHG ($K_\mathrm{r} = 6$),2418,149.41,15.07,17,10.1,161,160,204


==> data/control_rapdhg.csv <==
K,bound_R12,sample1000_R12,time_R12,gap_R12,prob95_R12,bound_R6,sample1000_R6,time_R6,gap_R6,prob95_R6
1,4.159522e+01,4.101103e+01,0.3792,0.0038,3.970250e+01,3.872647e+01,3.816935e+01,0.4316,0.0040,3.721284e+01
2,1.084773e+01,1.060449e+01,0.3797,0.0062,1.010833e+01,7.021065e+00,6.860403e+00,0.4463,0.0065,6.449612e+00
3,9.425961e+00,9.222274e+00,0.5492,0.0063,8.816657e+00,9.954164e+00,9.744083e+00,0.5921,0.0065,9.342052e+00
4,8.830483e+00,8.657497e+00,0.4575,0.0068,8.387044e+00,6.702079e+00,6.554211e+00,0.5648,0.0077,6.289096e+00
5,3.328626e+00,3.247806e+00,0.4995,0.0078,3.089670e+00,1.739545e+00,1.723088e+00,0.4864,0.0034,1.696188e+00
6,1.731562e+00,1.718910e+00,0.5557,0.0018,1.697347e+00,1.809647e+00,1.759291e+00,0.5204,0.0084,1.669522e+00
7,1.981891e+00,1.929729e+00,0.6216,0.0080,1.821070e+00,1.525585e+00,1.510618e+00,0.5632,0.0027,1.464699e+00
8,1.409356e+00,1.397611e+00,0.6772,0.0023,1.373737e+00,1.550227e+00,1.534341e+00,0.6071,0.0030,1.478385e+00
9,1.162189e+00,1.152881e+00,0.6916,0.0017,1.134849e+00,1.519865e+00,1.502994e+00,0.6451,0.0036,1.442670e+00
10,1.004597e+00,9.849550e-01,1.3275,0.0002,9.608066e-01,1.449380e+00,1.431536e+00,0.6981,0.0042,1.372215e+00
11,1.086179e+00,1.049456e+00,2.1736,0.0000,1.019903e+00,1.369976e+00,1.350862e+00,0.7237,0.0051,1.294997e+00
12,1.086706e+00,1.035133e+00,2.5632,0.0004,9.968026e-01,1.312311e+00,1.273316e+00,0.7725,0.0203,1.219107e+00
13,1.228670e+00,1.205751e+00,2.4667,0.0004,1.158705e+00,1.396203e+00,1.379341e+00,0.8124,0.0040,1.324193e+00
14,1.211718e+00,1.195162e+00,2.7447,0.0016,1.145483e+00,1.371900e+00,1.356345e+00,0.8725,0.0037,1.300640e+00
15,1.189075e+00,1.174161e+00,3.0786,0.0037,1.122815e+00,1.337893e+00,1.322242e+00,0.9165,0.0039,1.266062e+00
16,1.157942e+00,1.142289e+00,3.4959,0.0045,1.091505e+00,1.294503e+00,1.277580e+00,0.9864,0.0046,1.223060e+00
17,1.118579e+00,1.100882e+00,3.1158,0.0049,1.053510e+00,1.252951e+00,1.222952e+00,1.0252,0.0148,1.173098e+00
18,1.078451e+00,1.051254e+00,1.7870,0.0119,1.007820e+00,1.210535e+00,1.158886e+00,1.0743,0.0335,1.111995e+00
19,1.038476e+00,9.942020e-01,2.0602,0.0262,9.543585e-01,1.256635e+00,1.240230e+00,1.1261,0.0046,1.189554e+00
20,9.973537e-01,9.303540e-01,2.1202,0.0456,8.960353e-01,1.236194e+00,1.221045e+00,1.1967,0.0042,1.170051e+00
21,9.012301e-01,8.638698e-01,2.9137,0.0087,8.329725e-01,1.206558e+00,1.191292e+00,1.2555,0.0044,1.140425e+00
22,8.377310e-01,8.041173e-01,3.4702,0.0060,7.679404e-01,1.170376e+00,1.151456e+00,1.3161,0.0073,1.101826e+00
23,7.947605e-01,7.548379e-01,3.8357,0.0275,6.997596e-01,1.140217e+00,1.102356e+00,1.4630,0.0240,1.056788e+00
24,7.505214e-01,7.051378e-01,4.5927,0.0467,6.475250e-01,1.108329e+00,1.044576e+00,1.6243,0.0479,1.003822e+00
25,9.034768e-01,8.866071e-01,14.9142,0.0046,8.484073e-01,1.135729e+00,1.118399e+00,1.7906,0.0063,1.070664e+00
26,8.890162e-01,8.771629e-01,13.4159,0.0000,8.338328e-01,1.117784e+00,1.102062e+00,1.9585,0.0061,1.054560e+00
27,8.926310e-01,8.600911e-01,13.4545,0.0226,8.095845e-01,1.092752e+00,1.075627e+00,2.2007,0.0085,1.029119e+00
28,8.784850e-01,8.355845e-01,14.8357,0.0349,7.930886e-01,1.067982e+00,1.039633e+00,2.7871,0.0199,9.952395e-01
29,8.194631e-01,8.060188e-01,17.5654,0.0011,7.652049e-01,1.048800e+00,9.951328e-01,2.6758,0.0457,9.549168e-01
30,8.045916e-01,7.741320e-01,17.2535,0.0274,7.323523e-01,9.620582e-01,9.427508e-01,3.4924,0.0000,9.070370e-01
31,7.514316e-01,7.383946e-01,14.3455,0.0112,6.963074e-01,1.033361e+00,1.010443e+00,2.9879,0.0071,9.671576e-01
32,7.297862e-01,6.981571e-01,8.3579,0.0387,6.587451e-01,1.017531e+00,9.966546e-01,3.4942,0.0064,9.522584e-01
33,6.835684e-01,6.541981e-01,9.4967,0.0359,6.197620e-01,9.989247e-01,9.731186e-01,3.7746,0.0115,9.287566e-01
34,6.288529e-01,6.075540e-01,15.2308,0.0221,5.802890e-01,9.857093e-01,9.404376e-01,4.3412,0.0310,8.982745e-01
35,5.866319e-01,5.682790e-01,13.9526,0.0016,5.379556e-01,9.481535e-01,8.999027e-01,5.3344,0.0338,8.618156e-01
36,5.745142e-01,5.424260e-01,16.9697,0.0262,5.092416e-01,8.711762e-01,8.542492e-01,5.9051,0.0000,8.209038e-01
37,6.804047e-01,6.656162e-01,39.0758,0.0126,6.254202e-01,9.726466e-01,9.146624e-01,6.3821,0.0458,8.728319e-01
38,6.667093e-01,6.575007e-01,33.9379,0.0000,6.064916e-01,9.329692e-01,9.031655e-01,5.5187,0.0171,8.592618e-01
39,6.563755e-01,6.454977e-01,28.9481,0.0015,5.913153e-01,9.217897e-01,8.821716e-01,6.0158,0.0283,8.391085e-01
40,6.378853e-01,6.297939e-01,22.8769,0.0000,5.802047e-01,8.751916e-01,8.523493e-01,7.2748,0.0085,8.124529e-01
41,6.354558e-01,6.106210e-01,19.6851,0.0295,5.617995e-01,8.675296e-01,8.196377e-01,7.8520,0.0424,7.782810e-01
42,5.971799e-01,5.882511e-01,26.4979,0.0025,5.409945e-01,8.274035e-01,7.845352e-01,9.7315,0.0470,7.424944e-01
43,5.967121e-01,5.629914e-01,20.5699,0.0446,5.178179e-01,8.447457e-01,8.323958e-01,12.0366,0.0000,7.874265e-01
44,5.587771e-01,5.351800e-01,31.6967,0.0273,4.880701e-01,8.341528e-01,8.207800e-01,10.4398,0.0000,7.753642e-01
45,5.293857e-01,5.051798e-01,61.4430,0.0307,4.621987e-01,8.155147e-01,8.026500e-01,11.2156,0.0000,7.569164e-01
46,4.813603e-01,4.733732e-01,31.9681,0.0001,4.345993e-01,8.036335e-01,7.791485e-01,12.2629,0.0181,7.325162e-01
47,4.477622e-01,4.401566e-01,39.9072,0.0000,4.053754e-01,7.849807e-01,7.505587e-01,13.0807,0.0374,7.028356e-01
48,4.132810e-01,4.059339e-01,137.8589,0.0000,3.870117e-01,7.447414e-01,7.172922e-01,13.9442,0.0315,6.712736e-01
49,5.279317e-01,5.130190e-01,178.7363,0.0129,4.673016e-01,7.689594e-01,7.591107e-01,18.4301,0.0000,7.044371e-01
50,5.155984e-01,5.074478e-01,180.1490,0.0000,4.660820e-01,7.603265e-01,7.483004e-01,17.0344,0.0001,6.942527e-01
51,5.080846e-01,4.992054e-01,142.0986,0.0016,4.542754e-01,7.435586e-01,7.323392e-01,17.7612,0.0000,6.788065e-01
52,5.207302e-01,4.884168e-01,188.9276,0.0490,4.448580e-01,7.488691e-01,7.115061e-01,20.8190,0.0409,6.580531e-01
53,4.931211e-01,4.752372e-01,123.9701,0.0207,4.333651e-01,7.018494e-01,6.861458e-01,19.8910,0.0144,6.339730e-01
54,4.889590e-01,4.598490e-01,102.8634,0.0456,4.199538e-01,6.707885e-01,6.566616e-01,24.5553,0.0119,6.058743e-01
55,4.649446e-01,4.424583e-01,66.5647,0.0330,4.046550e-01,7.014289e-01,6.937104e-01,59.9198,0.0000,6.400371e-01
56,4.427108e-01,4.232916e-01,71.7880,0.0277,3.875665e-01,6.944646e-01,6.841315e-01,52.5284,0.0000,6.294220e-01
57,4.283612e-01,4.025925e-01,117.3689,0.0450,3.663771e-01,6.807825e-01,6.699878e-01,35.9539,0.0019,6.147429e-01
58,3.936456e-01,3.806174e-01,95.6158,0.0152,3.488052e-01,6.631858e-01,6.515248e-01,19.0366,0.0071,5.964882e-01
59,3.704417e-01,3.576324e-01,159.7686,0.0054,3.268804e-01,6.392334e-01,6.290463e-01,31.1466,0.0047,5.797612e-01
60,3.849828e-01,3.461652e-01,852.3600,0.0444,3.076283e-01,6.359824e-01,6.029071e-01,35.4967,0.0416,5.543550e-01
61,4.227973e-01,4.079031e-01,458.7372,0.0182,3.703628e-01,6.437332e-01,6.357470e-01,148.2626,0.0000,5.851022e-01
62,4.113592e-01,4.040382e-01,273.2480,0.0000,3.675964e-01,6.425616e-01,6.272534e-01,171.9549,0.0099,5.756066e-01
63,4.055906e-01,3.983174e-01,383.0152,0.0000,3.628064e-01,6.232314e-01,6.147110e-01,111.9619,0.0000,5.619586e-01
64,4.085309e-01,3.908250e-01,265.4616,0.0264,3.539296e-01,6.124308e-01,5.983362e-01,45.7565,0.0094,5.467982e-01
65,3.887967e-01,3.816650e-01,274.9339,0.0000,3.493627e-01,5.874551e-01,5.783963e-01,40.2735,0.0011,5.282343e-01
66,3.948022e-01,3.709599e-01,289.5725,0.0445,3.401675e-01,5.647902e-01,5.552043e-01,39.1934,0.0021,5.101933e-01
67,3.736142e-01,3.588482e-01,429.9260,0.0214,3.271583e-01,5.929190e-01,5.843361e-01,464.4145,0.0000,5.369533e-01
68,3.814360e-01,3.454820e-01,646.1417,0.0440,3.178453e-01,5.853325e-01,5.767988e-01,205.9127,0.0000,5.292859e-01
69,3.806506e-01,3.421956e-01,262.2983,0.0464,3.043546e-01,5.749696e-01,5.656673e-01,134.2432,0.0015,5.184152e-01
70,3.774548e-01,3.401195e-01,709.8697,0.0463,2.982428e-01,5.861644e-01,5.511323e-01,115.8480,0.0477,5.057518e-01
71,3.711169e-01,3.363706e-01,877.9430,0.0428,2.879173e-01,5.435806e-01,5.334294e-01,84.2904,0.0036,4.878471e-01
72,3.659609e-01,3.306199e-01,1852.6311,0.0489,2.869443e-01,5.392284e-01,5.128344e-01,71.2282,0.0352,4.686060e-01
73,3.703763e-01,3.389486e-01,4242.9286,0.0272,3.091890e-01,5.469464e-01,5.386987e-01,274.4408,0.0000,4.918374e-01
74,3.788974e-01,3.394311e-01,1948.5261,0.0498,3.071329e-01,5.477669e-01,5.320042e-01,253.8065,0.0140,4.846886e-01
75,3.743019e-01,3.395229e-01,2361.5665,0.0375,3.017012e-01,5.302372e-01,5.221160e-01,174.6805,0.0000,4.755851e-01


==> data/intro_lasso_objgap.csv <==
K,ista,fista,ista_pep,fista_pep
1,9.554694e-02,9.554694e-02,5.773438e-01,5.773438e-01
2,2.485176e-02,2.485176e-02,2.886719e-01,2.886719e-01
3,6.463942e-03,3.437991e-03,1.924479e-01,1.759254e-01
4,1.681271e-03,6.378412e-05,1.443360e-01,1.193330e-01
5,4.372987e-04,9.301617e-05,1.154688e-01,8.662839e-02
6,1.137414e-04,1.061474e-04,9.622397e-02,6.591977e-02
7,2.958414e-05,2.994592e-05,8.247768e-02,5.193381e-02
8,7.694834e-06,1.202997e-06,7.216798e-02,4.202280e-02
9,2.001426e-06,1.089837e-06,6.414931e-02,3.473233e-02
10,5.205710e-07,1.807331e-06,5.773438e-02,2.920694e-02
11,1.354005e-07,6.444644e-07,5.248580e-02,2.491560e-02
12,3.521767e-08,3.736979e-08,4.811198e-02,2.151395e-02
13,9.160117e-09,2.230153e-08,4.441105e-02,1.877044e-02
14,2.382546e-09,4.746025e-08,4.123884e-02,1.652459e-02
15,6.197003e-10,1.955583e-08,3.848958e-02,1.466223e-02
16,1.611841e-10,1.458811e-09,3.608398e-02,1.310030e-02
17,4.192402e-11,5.833798e-10,3.396140e-02,1.177710e-02
18,1.090442e-11,1.547610e-09,3.207465e-02,1.064613e-02
19,2.836287e-12,7.129879e-10,3.038651e-02,9.671688e-03
20,7.377432e-13,6.481232e-11,2.886719e-02,8.826033e-03
21,1.919576e-13,1.737288e-11,2.749256e-02,8.087328e-03
22,4.996004e-14,5.746403e-11,2.624290e-02,7.438178e-03
23,1.310063e-14,2.914158e-11,2.510190e-02,6.864625e-03
24,3.552714e-15,3.126166e-12,2.405598e-02,6.355314e-03


==> data/lasso_residual.csv <==
K,ista_mip,ista_incumbent,ista_gap,ista_simulator1000,ista_prob95,fista_mip,fista_incumbent,fista_gap,fista_simulator1000,fista_prob95
1,2.769698e+00,2.769698e+00,0.0000,1.613837e+00,1.421625e+00,2.769698e+00,2.769698e+00,0.0000,1.613837e+00,1.421625e+00
2,2.228198e+00,2.224194e+00,0.0018,1.109396e+00,9.577396e-01,2.228198e+00,2.224194e+00,0.0018,1.109396e+00,9.577396e-01
3,1.738062e+00,1.717321e+00,0.0121,8.586888e-01,7.524239e-01,1.603562e+00,1.574462e+00,0.0185,8.063086e-01,6.880270e-01
4,1.445199e+00,1.404924e+00,0.0287,7.259716e-01,6.055860e-01,1.274348e+00,1.272622e+00,0.0014,6.394215e-01,5.149405e-01
5,1.274922e+00,1.227676e+00,0.0385,6.292028e-01,5.178212e-01,1.041593e+00,1.012965e+00,0.0283,4.728549e-01,4.048666e-01
6,1.140420e+00,1.111773e+00,0.0258,5.467687e-01,4.558241e-01,8.341150e-01,7.945296e-01,0.0498,3.425877e-01,3.249606e-01
7,1.027823e+00,9.910127e-01,0.0371,4.765204e-01,4.079155e-01,6.501999e-01,6.273882e-01,0.0364,2.995708e-01,2.452324e-01
8,9.324167e-01,8.956860e-01,0.0410,4.169357e-01,3.660675e-01,5.303778e-01,5.098194e-01,0.0403,2.599458e-01,1.870784e-01
9,8.500585e-01,8.498395e-01,0.0003,3.759113e-01,3.345731e-01,4.168528e-01,4.001866e-01,0.0416,2.160132e-01,1.504609e-01
10,7.770221e-01,7.745990e-01,0.0031,3.401161e-01,3.047000e-01,3.149751e-01,3.012698e-01,0.0455,1.706773e-01,1.196639e-01
11,7.083502e-01,7.059439e-01,0.0034,3.082516e-01,2.752944e-01,2.569574e-01,2.554822e-01,0.0058,1.264658e-01,9.765892e-02
12,6.459575e-01,6.433829e-01,0.0040,2.840580e-01,2.510059e-01,2.173483e-01,2.114515e-01,0.0279,1.015411e-01,8.070213e-02
13,6.028497e-01,5.864056e-01,0.0280,2.701161e-01,2.325346e-01,1.731146e-01,1.652244e-01,0.0478,8.285099e-02,6.597606e-02
14,5.647301e-01,5.485007e-01,0.0296,2.565102e-01,2.168158e-01,1.398015e-01,1.357956e-01,0.0295,6.657366e-02,5.231558e-02
15,5.312260e-01,5.144969e-01,0.0325,2.433105e-01,2.024035e-01,1.330036e-01,1.293464e-01,0.0283,5.834835e-02,4.915901e-02
16,4.989628e-01,4.827869e-01,0.0335,2.305662e-01,1.866268e-01,1.400678e-01,1.338597e-01,0.0464,5.898117e-02,4.832733e-02
17,4.688396e-01,4.531997e-01,0.0345,2.183118e-01,1.706140e-01,1.349599e-01,1.310327e-01,0.0300,5.400159e-02,4.626966e-02
18,4.406942e-01,4.255769e-01,0.0355,2.065889e-01,1.589030e-01,1.224634e-01,1.166363e-01,0.0500,4.886083e-02,4.134524e-02
19,4.143850e-01,3.997712e-01,0.0366,1.953778e-01,1.471495e-01,1.017427e-01,9.933777e-02,0.0242,4.850265e-02,3.598407e-02
20,3.897741e-01,3.756531e-01,0.0376,1.846830e-01,1.391390e-01,9.162883e-02,8.790544e-02,0.0424,4.819383e-02,3.296856e-02


==> data/network_residual.csv <==
K,unscaled_mip_bound,unscaled_incumbent,unscaled_gap,unscaled_simulator,unscaled_prob95,ruiz_mip_bound,ruiz_incumbent,ruiz_gap,ruiz_simulator,ruiz_prob95,unscaled_momentum_mip_bound,unscaled_momentum_incumbent,unscaled_momentum_gap,unscaled_momentum_simulator,unscaled_momentum_prob95,ruiz_momentum_mip_bound,ruiz_momentum_incumbent,ruiz_momentum_gap,ruiz_momentum_simulator,ruiz_momentum_prob95
1,1.000000e+00,9.999935e-01,0.0000,9.999933e-01,1.004708e+00,1.000000e+00,9.999935e-01,0.0000,9.999933e-01,1.004708e+00,1.000000e+00,9.999935e-01,0.0000,9.999933e-01,1.004708e+00,1.000000e+00,9.999935e-01,0.0000,9.999933e-01,1.004708e+00
2,9.930671e-01,9.930378e-01,0.0000,9.925499e-01,9.846592e-01,9.673461e-01,9.673176e-01,0.0000,9.668427e-01,9.528556e-01,9.930671e-01,9.930378e-01,0.0000,9.925499e-01,9.846576e-01,9.673461e-01,9.673176e-01,0.0000,9.668427e-01,9.528541e-01
3,9.792934e-01,9.792645e-01,0.0000,9.787837e-01,9.682280e-01,9.041671e-01,9.041403e-01,0.0000,9.036970e-01,8.930983e-01,9.793174e-01,9.792885e-01,0.0000,9.788092e-01,9.682520e-01,9.047003e-01,9.046735e-01,0.0000,9.042296e-01,8.936248e-01
4,9.588239e-01,9.587956e-01,0.0000,9.583251e-01,9.470862e-01,8.243064e-01,8.194382e-01,0.0059,8.194382e-01,8.217259e-01,9.589479e-01,9.589196e-01,0.0000,9.584497e-01,9.472090e-01,8.161932e-01,8.161688e-01,0.0000,8.157683e-01,8.062011e-01
5,9.318469e-01,9.318194e-01,0.0000,9.313631e-01,9.204400e-01,8.112054e-01,8.112054e-01,0.0000,8.111981e-01,8.133636e-01,9.323229e-01,9.321831e-01,0.0001,9.317269e-01,9.207987e-01,7.421103e-01,7.177390e-01,0.0340,7.120469e-01,7.005343e-01
6,8.990490e-01,8.985681e-01,0.0005,8.981282e-01,8.912454e-01,7.335601e-01,7.307776e-01,0.0038,7.233689e-01,7.252989e-01,9.000060e-01,8.993793e-01,0.0007,8.989378e-01,8.883960e-01,6.371142e-01,6.320476e-01,0.0080,6.240767e-01,5.859485e-01
7,8.607507e-01,8.593160e-01,0.0017,8.588955e-01,8.538223e-01,6.256085e-01,6.256085e-01,0.0000,6.102090e-01,5.709105e-01,8.623351e-01,8.608502e-01,0.0017,8.604278e-01,8.503371e-01,5.927801e-01,5.927801e-01,0.0000,5.769323e-01,5.256422e-01
8,8.742749e-01,8.742427e-01,0.0000,8.735144e-01,8.594433e-01,6.318415e-01,6.081919e-01,0.0389,5.964503e-01,5.272594e-01,8.197885e-01,8.169746e-01,0.0034,8.165742e-01,8.104926e-01,6.035264e-01,6.035263e-01,0.0000,5.867903e-01,5.051770e-01
9,8.946230e-01,8.945900e-01,0.0000,8.938439e-01,8.794482e-01,6.272478e-01,6.089674e-01,0.0300,5.940227e-01,5.519871e-01,7.842566e-01,7.842275e-01,0.0000,7.835712e-01,7.738294e-01,5.216055e-01,5.177848e-01,0.0074,5.151931e-01,4.661340e-01
10,8.920730e-01,8.920401e-01,0.0000,8.912947e-01,8.769394e-01,7.352548e-01,7.075155e-01,0.0392,6.923121e-01,6.041372e-01,7.646593e-01,7.646308e-01,0.0000,7.639925e-01,7.516857e-01,5.153288e-01,5.153288e-01,0.0000,4.867958e-01,4.331405e-01
11,8.672619e-01,8.672298e-01,0.0000,8.665054e-01,8.525478e-01,7.665812e-01,7.388958e-01,0.0375,7.255753e-01,6.178400e-01,7.471319e-01,7.311922e-01,0.0218,7.308321e-01,7.223515e-01,5.312029e-01,5.163989e-01,0.0287,4.913067e-01,4.219882e-01
12,8.213675e-01,8.213675e-01,0.0000,8.206518e-01,8.104513e-01,7.167579e-01,7.071549e-01,0.0136,6.974006e-01,6.471341e-01,7.870489e-01,7.678377e-01,0.0250,7.674600e-01,7.355212e-01,4.935406e-01,4.894952e-01,0.0083,4.894955e-01,4.334729e-01
13,8.476243e-01,8.476241e-01,0.0000,8.471845e-01,8.168743e-01,6.641817e-01,6.460400e-01,0.0281,6.454644e-01,6.333709e-01,8.210229e-01,7.983528e-01,0.0284,7.979625e-01,7.694136e-01,4.680378e-01,4.596415e-01,0.0183,4.582555e-01,4.206921e-01
14,8.915859e-01,8.789903e-01,0.0143,8.785321e-01,8.471042e-01,5.896220e-01,5.896220e-01,0.0000,5.890974e-01,5.774426e-01,8.555078e-01,8.226426e-01,0.0400,8.222410e-01,7.928222e-01,4.195868e-01,4.195868e-01,0.0000,4.130127e-01,3.905581e-01
15,9.040431e-01,9.040431e-01,0.0000,9.035738e-01,8.712442e-01,6.552148e-01,6.552148e-01,0.0000,6.548758e-01,6.314460e-01,8.406838e-01,8.406838e-01,0.0000,8.402473e-01,8.101845e-01,4.252912e-01,4.252912e-01,0.0000,4.250704e-01,4.098625e-01
16,9.226526e-01,9.226526e-01,0.0000,9.221756e-01,8.891812e-01,7.130937e-01,7.130937e-01,0.0000,7.127246e-01,6.872249e-01,8.596437e-01,8.524260e-01,0.0085,8.519850e-01,8.214990e-01,4.647213e-01,4.647213e-01,0.0000,4.644815e-01,4.478615e-01
17,9.347346e-01,9.347346e-01,0.0000,9.342530e-01,9.008225e-01,7.457957e-01,7.457957e-01,0.0000,7.454098e-01,7.187396e-01,8.879410e-01,8.579360e-01,0.0350,8.574861e-01,8.268123e-01,4.908354e-01,4.855417e-01,0.0109,4.852894e-01,4.679274e-01
18,9.402504e-01,9.402504e-01,0.0000,9.397644e-01,9.061393e-01,7.850149e-01,7.530750e-01,0.0424,7.526852e-01,7.257555e-01,8.572994e-01,8.572994e-01,0.0000,8.568571e-01,8.261964e-01,5.041631e-01,4.886813e-01,0.0317,4.884279e-01,4.709525e-01
19,9.392075e-01,9.392075e-01,0.0000,9.387211e-01,9.051353e-01,7.651818e-01,7.355244e-01,0.0403,7.351424e-01,7.088425e-01,8.506448e-01,8.506448e-01,0.0000,8.502026e-01,8.197870e-01,4.755863e-01,4.755863e-01,0.0000,4.753391e-01,4.583326e-01
20,9.316584e-01,9.316584e-01,0.0000,9.311730e-01,8.996228e-01,7.200903e-01,6.945279e-01,0.0368,6.941684e-01,6.693320e-01,8.381396e-01,8.381396e-01,0.0000,8.377045e-01,8.077324e-01,4.481206e-01,4.481206e-01,0.0000,4.478886e-01,4.318647e-01
21,9.488786e-01,9.488786e-01,0.0000,9.237297e-01,8.847536e-01,6.537909e-01,6.321896e-01,0.0342,6.318613e-01,6.092550e-01,8.199894e-01,8.199894e-01,0.0000,8.195627e-01,7.902439e-01,4.212362e-01,4.084674e-01,0.0313,4.082552e-01,3.936488e-01
22,9.138409e-01,9.134031e-01,0.0005,8.970097e-01,8.661606e-01,5.787598e-01,5.512429e-01,0.0499,5.509552e-01,5.312452e-01,7.964357e-01,7.964357e-01,0.0000,7.960231e-01,7.675422e-01,3.590229e-01,3.590229e-01,0.0000,3.588364e-01,3.459981e-01
23,8.711666e-01,8.711416e-01,0.0000,8.707144e-01,8.403514e-01,4.723698e-01,4.549375e-01,0.0383,4.547010e-01,4.385282e-01,7.677526e-01,7.677526e-01,0.0000,7.673537e-01,7.398987e-01,3.047762e-01,3.022940e-01,0.0082,3.021357e-01,2.913270e-01
24,8.535378e-01,8.389990e-01,0.0173,8.385642e-01,8.087905e-01,4.310809e-01,4.310809e-01,0.0000,4.306970e-01,4.226274e-01,7.359365e-01,7.342454e-01,0.0023,7.338638e-01,7.076067e-01,2.643900e-01,2.523587e-01,0.0477,2.488844e-01,2.393696e-01
25,8.054419e-01,8.012359e-01,0.0052,8.008192e-01,7.723885e-01,4.752767e-01,4.560193e-01,0.0422,4.407649e-01,4.106817e-01,6.962460e-01,6.962460e-01,0.0000,6.958838e-01,6.709881e-01,2.441313e-01,2.378341e-01,0.0265,2.364975e-01,2.178606e-01
26,7.684065e-01,7.581781e-01,0.0135,7.577862e-01,7.306755e-01,5.085130e-01,4.955136e-01,0.0262,4.777042e-01,3.826602e-01,6.541116e-01,6.541116e-01,0.0000,6.537699e-01,6.303827e-01,2.260429e-01,2.234528e-01,0.0116,2.214637e-01,2.023123e-01
27,7.177601e-01,7.101597e-01,0.0107,7.097911e-01,6.809056e-01,5.132393e-01,4.963168e-01,0.0341,4.789539e-01,3.905261e-01,6.082217e-01,6.082217e-01,0.0000,6.079066e-01,5.861563e-01,2.121301e-01,2.121301e-01,0.0000,2.087975e-01,1.901488e-01
28,6.914114e-01,6.855973e-01,0.0085,6.849983e-01,6.743572e-01,4.801274e-01,4.605370e-01,0.0425,4.465926e-01,3.693032e-01,5.589740e-01,5.589740e-01,0.0000,5.586808e-01,5.388115e-01,2.097624e-01,2.042554e-01,0.0270,1.994158e-01,1.794296e-01
29,7.224154e-01,6.974096e-01,0.0359,6.968025e-01,6.855758e-01,4.115638e-01,3.945286e-01,0.0432,3.892064e-01,3.360691e-01,5.126873e-01,5.126873e-01,0.0000,5.088339e-01,4.953372e-01,2.028025e-01,1.974453e-01,0.0271,1.928165e-01,1.704988e-01
30,7.007397e-01,6.914749e-01,0.0134,6.908738e-01,6.800372e-01,3.612760e-01,3.445340e-01,0.0486,3.291013e-01,3.153601e-01,5.393687e-01,5.383122e-01,0.0020,5.380326e-01,5.191334e-01,1.935251e-01,1.908586e-01,0.0140,1.883991e-01,1.635632e-01
31,7.223716e-01,7.223716e-01,0.0000,7.219958e-01,6.936639e-01,4.293829e-01,4.092694e-01,0.0491,4.090565e-01,3.944230e-01,5.925372e-01,5.759594e-01,0.0288,5.756597e-01,5.550642e-01,1.912658e-01,1.844724e-01,0.0368,1.826088e-01,1.583169e-01
32,7.620336e-01,7.620335e-01,0.0000,7.616377e-01,7.343883e-01,4.983814e-01,4.757547e-01,0.0476,4.755066e-01,4.584961e-01,6.364407e-01,6.088759e-01,0.0453,6.085588e-01,5.867868e-01,1.838363e-01,1.782907e-01,0.0311,1.725058e-01,1.676656e-01
33,8.173069e-01,7.961357e-01,0.0266,7.957220e-01,7.672526e-01,5.494084e-01,5.245336e-01,0.0474,5.242602e-01,5.055040e-01,6.369272e-01,6.369272e-01,0.0000,6.365951e-01,6.138184e-01,1.933598e-01,1.933099e-01,0.0003,1.932093e-01,1.862972e-01
34,8.244803e-01,8.244803e-01,0.0000,8.240527e-01,7.945693e-01,5.820702e-01,5.545889e-01,0.0496,5.543010e-01,5.344702e-01,6.600074e-01,6.600074e-01,0.0000,6.596642e-01,6.360631e-01,2.160729e-01,2.064959e-01,0.0464,2.063885e-01,1.990047e-01
35,8.469104e-01,8.469104e-01,0.0000,8.464700e-01,8.161850e-01,5.937550e-01,5.655572e-01,0.0499,5.652589e-01,5.450367e-01,6.780603e-01,6.780603e-01,0.0000,6.777059e-01,6.534601e-01,2.214462e-01,2.117186e-01,0.0459,2.116096e-01,2.040385e-01
36,9.015382e-01,8.633120e-01,0.0443,8.628629e-01,8.319910e-01,5.853563e-01,5.576907e-01,0.0496,5.573999e-01,5.374581e-01,7.236815e-01,6.910520e-01,0.0472,6.906935e-01,6.659816e-01,2.170970e-01,2.095439e-01,0.0360,2.094349e-01,2.019419e-01
37,9.146405e-01,8.736113e-01,0.0470,8.731584e-01,8.419182e-01,5.569308e-01,5.318728e-01,0.0471,5.315955e-01,5.125769e-01,7.209014e-01,6.989982e-01,0.0313,6.986356e-01,6.736402e-01,2.032119e-01,2.007275e-01,0.0124,2.006231e-01,1.934462e-01
38,9.158602e-01,8.777833e-01,0.0434,8.773275e-01,8.459387e-01,5.139965e-01,4.895307e-01,0.0500,4.892747e-01,4.717702e-01,7.227747e-01,7.019394e-01,0.0297,7.015756e-01,6.764740e-01,1.937050e-01,1.861758e-01,0.0404,1.860780e-01,1.794214e-01
39,8.758377e-01,8.758377e-01,0.0000,8.753824e-01,8.440648e-01,4.541038e-01,4.325822e-01,0.0498,4.323575e-01,4.168886e-01,7.303570e-01,6.999546e-01,0.0434,6.995902e-01,6.745610e-01,1.703310e-01,1.668990e-01,0.0206,1.668115e-01,1.608438e-01


==> data/plot.csv <==
a,b
0,2
1,4
2,3
3,5
4,1
5,3


==> data/portfolio_residual.csv <==
K,box_mip_bound,box_mip,box_gap,box_simulator1000,box_prob95,simplex_mip_bound,simplex_mip,simplex_gap,simplex_simulator1000,simplex_prob95
1,3.899440e-02,3.850701e-02,0.0127,3.130269e-02,3.056011e-02,3.766270e-02,3.766270e-02,0.0000,3.197607e-02,3.046585e-02
2,2.531193e-02,2.531193e-02,0.0000,2.255304e-02,1.941734e-02,2.273189e-02,2.273189e-02,0.0000,1.927622e-02,1.701645e-02
3,1.762336e-02,1.681217e-02,0.0482,1.377889e-02,1.292481e-02,1.465447e-02,1.438213e-02,0.0189,1.234191e-02,1.134426e-02
4,1.701097e-02,1.659447e-02,0.0251,1.155286e-02,1.005913e-02,1.646157e-02,1.576146e-02,0.0444,1.117857e-02,1.007925e-02
5,1.801837e-02,1.792424e-02,0.0053,1.107728e-02,1.000134e-02,1.264305e-02,1.217828e-02,0.0382,1.000001e-02,9.259981e-03
6,1.161347e-02,1.125283e-02,0.0320,8.262125e-03,6.701532e-03,1.121699e-02,1.117809e-02,0.0035,8.843086e-03,6.192390e-03
7,1.030259e-02,1.030259e-02,0.0000,7.426287e-03,5.772069e-03,1.051813e-02,1.017009e-02,0.0342,8.082886e-03,5.691897e-03
8,8.844924e-03,8.435954e-03,0.0485,5.609692e-03,4.793507e-03,8.407964e-03,8.098327e-03,0.0382,6.378376e-03,4.583407e-03
9,7.981062e-03,7.602122e-03,0.0498,5.168051e-03,4.514047e-03,7.424894e-03,7.081473e-03,0.0485,5.509138e-03,4.388218e-03
10,7.950397e-03,7.602311e-03,0.0458,5.386874e-03,4.735402e-03,7.415365e-03,7.081041e-03,0.0472,5.509514e-03,4.539729e-03
11,7.516939e-03,7.222704e-03,0.0407,5.387222e-03,4.593415e-03,7.194985e-03,6.856708e-03,0.0493,5.370131e-03,4.463972e-03
12,6.262640e-03,5.980053e-03,0.0473,4.710786e-03,3.971675e-03,6.162908e-03,5.872098e-03,0.0495,4.893153e-03,3.872522e-03
13,5.923473e-03,5.805269e-03,0.0204,3.808111e-03,3.242834e-03,5.512618e-03,5.362352e-03,0.0280,3.862730e-03,3.064729e-03
14,5.858223e-03,5.663372e-03,0.0344,3.725544e-03,3.017546e-03,5.492443e-03,5.276513e-03,0.0409,3.701866e-03,2.792362e-03
15,5.019370e-03,4.821431e-03,0.0411,3.311962e-03,2.580299e-03,4.763272e-03,4.538052e-03,0.0496,3.268236e-03,2.412645e-03
16,3.816290e-03,3.635618e-03,0.0497,2.586737e-03,2.031093e-03,3.544324e-03,3.375757e-03,0.0499,2.638408e-03,1.946627e-03
17,3.950208e-03,3.764767e-03,0.0493,2.553716e-03,2.190117e-03,3.860448e-03,3.679443e-03,0.0492,2.846510e-03,2.065274e-03
18,4.067111e-03,3.901806e-03,0.0424,2.553853e-03,2.193104e-03,3.922941e-03,3.783444e-03,0.0369,2.843909e-03,2.065491e-03
19,3.911197e-03,3.771320e-03,0.0371,2.420256e-03,2.048962e-03,3.776598e-03,3.608794e-03,0.0465,2.651920e-03,1.990838e-03
20,3.559362e-03,3.393337e-03,0.0489,2.020167e-03,1.736213e-03,3.431790e-03,3.276228e-03,0.0475,2.307414e-03,1.701957e-03
21,2.961401e-03,2.825837e-03,0.0480,1.770861e-03,1.438613e-03,2.892280e-03,2.756846e-03,0.0491,1.946362e-03,1.421966e-03
22,2.652982e-03,2.576057e-03,0.0299,1.793057e-03,1.440778e-03,2.541386e-03,2.437524e-03,0.0426,1.762249e-03,1.403137e-03
23,2.525237e-03,2.432295e-03,0.0382,1.659684e-03,1.253929e-03,2.313562e-03,2.224730e-03,0.0399,1.595765e-03,1.227488e-03
24,2.192478e-03,2.122171e-03,0.0331,1.443505e-03,9.990263e-04,2.000097e-03,1.908948e-03,0.0477,1.383611e-03,9.740079e-04
25,1.777920e-03,1.711222e-03,0.0390,1.212165e-03,9.616388e-04,1.767311e-03,1.708518e-03,0.0344,1.256675e-03,9.224929e-04
26,1.687110e-03,1.625896e-03,0.0376,1.158327e-03,9.641661e-04,1.592393e-03,1.537379e-03,0.0358,1.160801e-03,9.200539e-04
27,1.651128e-03,1.595268e-03,0.0350,1.103068e-03,8.936270e-04,1.449922e-03,1.381065e-03,0.0499,1.065076e-03,8.836174e-04
28,1.597228e-03,1.524577e-03,0.0477,1.067483e-03,7.883708e-04,1.427324e-03,1.373208e-03,0.0394,9.954229e-04,7.850716e-04
29,1.606241e-03,1.540118e-03,0.0429,1.011952e-03,7.470505e-04,1.526745e-03,1.472472e-03,0.0369,1.093468e-03,7.316168e-04
30,1.653302e-03,1.589933e-03,0.0399,9.978081e-04,7.170881e-04,1.571326e-03,1.513196e-03,0.0384,1.112177e-03,7.154452e-04
31,1.534134e-03,1.534134e-03,0.0000,9.229431e-04,6.730754e-04,1.513203e-03,1.445990e-03,0.0465,1.055368e-03,6.651922e-04
32,1.442424e-03,1.383551e-03,0.0426,8.301964e-04,6.085767e-04,1.353381e-03,1.290295e-03,0.0489,9.542852e-04,6.000633e-04
33,1.212695e-03,1.161389e-03,0.0442,7.184143e-04,5.360126e-04,1.165296e-03,1.117469e-03,0.0428,8.439215e-04,5.216939e-04
34,1.051043e-03,1.014149e-03,0.0364,6.046804e-04,4.776066e-04,9.843719e-04,9.397837e-04,0.0474,7.305893e-04,4.647461e-04
35,8.793134e-04,8.415119e-04,0.0449,5.105649e-04,4.167683e-04,8.500052e-04,8.096817e-04,0.0498,5.996182e-04,4.011074e-04
36,7.949617e-04,7.577614e-04,0.0491,5.107820e-04,3.904009e-04,7.363030e-04,7.014261e-04,0.0497,4.958361e-04,3.700194e-04
37,7.786043e-04,7.490529e-04,0.0395,4.947558e-04,3.604070e-04,6.854861e-04,6.583868e-04,0.0412,4.662424e-04,3.327904e-04
38,6.893484e-04,6.577985e-04,0.0480,4.476160e-04,3.288296e-04,6.222071e-04,5.999630e-04,0.0371,4.367232e-04,3.064994e-04
39,6.806078e-04,6.493066e-04,0.0482,4.143021e-04,3.144659e-04,5.618045e-04,5.364076e-04,0.0473,4.486326e-04,3.217048e-04
40,7.011605e-04,6.721446e-04,0.0432,4.274261e-04,3.185965e-04,5.598852e-04,5.336575e-04,0.0491,4.723372e-04,3.264446e-04
41,6.912646e-04,6.609547e-04,0.0459,4.479451e-04,3.212656e-04,5.913535e-04,5.686460e-04,0.0399,4.739880e-04,3.234740e-04
42,6.391038e-04,6.286428e-04,0.0166,4.452929e-04,3.175467e-04,6.136908e-04,5.952803e-04,0.0309,4.554931e-04,3.098298e-04
43,6.390399e-04,6.130173e-04,0.0425,4.224353e-04,2.937522e-04,6.061617e-04,5.780693e-04,0.0486,4.360611e-04,2.884703e-04
44,5.852316e-04,5.586065e-04,0.0477,3.830835e-04,2.697948e-04,5.485630e-04,5.243295e-04,0.0462,3.936391e-04,2.643481e-04
45,5.112343e-04,4.887281e-04,0.0461,3.321402e-04,2.429155e-04,4.701708e-04,4.572903e-04,0.0282,3.305959e-04,2.327514e-04
46,4.436924e-04,4.234084e-04,0.0479,2.737332e-04,2.126947e-04,4.175838e-04,3.980844e-04,0.0490,2.932606e-04,2.013905e-04
47,3.738489e-04,3.565492e-04,0.0485,2.271150e-04,1.843103e-04,3.612825e-04,3.461886e-04,0.0436,2.527357e-04,1.748050e-04
48,3.294516e-04,3.146619e-04,0.0470,2.230507e-04,1.700850e-04,3.115773e-04,2.968772e-04,0.0495,2.103346e-04,1.563148e-04
49,3.325195e-04,3.194932e-04,0.0408,2.158303e-04,1.618580e-04,2.822759e-04,2.698847e-04,0.0459,1.979901e-04,1.528562e-04
50,3.340886e-04,3.197022e-04,0.0450,2.032013e-04,1.599501e-04,2.682059e-04,2.556988e-04,0.0489,1.998303e-04,1.485561e-04
51,3.252045e-04,3.097202e-04,0.0500,2.130772e-04,1.594026e-04,2.528245e-04,2.415879e-04,0.0465,1.955314e-04,1.490748e-04
52,3.166534e-04,3.022913e-04,0.0475,2.146486e-04,1.549863e-04,2.540426e-04,2.458304e-04,0.0334,1.991596e-04,1.472205e-04
53,2.984380e-04,2.846562e-04,0.0484,2.077265e-04,1.503495e-04,2.512848e-04,2.425980e-04,0.0358,1.976620e-04,1.439106e-04
54,2.771701e-04,2.726940e-04,0.0164,1.935034e-04,1.424075e-04,2.410777e-04,2.309342e-04,0.0439,2.047408e-04,1.399569e-04
55,2.759274e-04,2.654616e-04,0.0394,1.735292e-04,1.342882e-04,2.379415e-04,2.276833e-04,0.0451,2.038995e-04,1.357427e-04
56,2.690172e-04,2.566919e-04,0.0480,1.499201e-04,1.267521e-04,2.238959e-04,2.170745e-04,0.0314,1.954887e-04,1.238709e-04
57,2.410618e-04,2.380165e-04,0.0128,1.294122e-04,1.158293e-04,2.154078e-04,2.051594e-04,0.0500,1.801046e-04,1.126292e-04
58,2.217207e-04,2.117849e-04,0.0469,1.244608e-04,1.058823e-04,2.027491e-04,1.942205e-04,0.0439,1.602508e-04,1.008782e-04
59,1.861803e-04,1.805410e-04,0.0312,1.167678e-04,9.656922e-05,1.832696e-04,1.749425e-04,0.0476,1.375964e-04,8.897710e-05
60,1.604739e-04,1.543972e-04,0.0394,1.079741e-04,8.963787e-05,1.592016e-04,1.519875e-04,0.0475,1.132737e-04,8.287963e-05
61,1.562233e-04,1.493066e-04,0.0463,1.029339e-04,8.217406e-05,1.392775e-04,1.331874e-04,0.0457,9.653108e-05,7.720042e-05
62,1.524159e-04,1.479738e-04,0.0300,9.931505e-05,7.867731e-05,1.278347e-04,1.219130e-04,0.0486,9.259568e-05,7.589345e-05
63,1.485733e-04,1.429096e-04,0.0396,9.606333e-05,7.659504e-05,1.230617e-04,1.172553e-04,0.0495,9.983391e-05,7.474503e-05
64,1.459709e-04,1.413755e-04,0.0325,9.259448e-05,7.509081e-05,1.210095e-04,1.152866e-04,0.0496,1.038831e-04,7.391529e-05
65,1.429694e-04,1.363324e-04,0.0487,9.314462e-05,7.378687e-05,1.191937e-04,1.147143e-04,0.0390,1.039984e-04,7.171464e-05
66,1.338720e-04,1.281185e-04,0.0449,9.282858e-05,7.301834e-05,1.155610e-04,1.108420e-04,0.0426,1.008653e-04,7.001472e-05
67,1.282262e-04,1.227047e-04,0.0450,8.933872e-05,6.821301e-05,1.117460e-04,1.081778e-04,0.0330,9.516947e-05,6.629761e-05
68,1.207862e-04,1.170313e-04,0.0321,8.291352e-05,6.451783e-05,1.071880e-04,1.023626e-04,0.0471,8.720894e-05,6.280211e-05
69,1.123316e-04,1.076397e-04,0.0436,7.437263e-05,5.951972e-05,9.972130e-05,9.706828e-05,0.0273,7.862978e-05,5.784363e-05
70,9.935758e-05,9.552446e-05,0.0401,6.586958e-05,5.536549e-05,9.392482e-05,8.972657e-05,0.0468,7.217508e-05,5.251022e-05
71,8.825172e-05,8.573038e-05,0.0294,6.336383e-05,5.079874e-05,8.428374e-05,8.045620e-05,0.0476,6.467755e-05,4.777744e-05
72,8.269444e-05,7.900642e-05,0.0467,5.991944e-05,4.768278e-05,7.848944e-05,7.540599e-05,0.0409,5.694186e-05,4.479613e-05
73,7.987697e-05,7.865576e-05,0.0155,5.669868e-05,4.465088e-05,7.338030e-05,7.058812e-05,0.0396,5.103581e-05,4.231841e-05
74,8.171859e-05,7.793286e-05,0.0486,5.300122e-05,4.322956e-05,6.787044e-05,6.465568e-05,0.0497,4.982826e-05,4.109974e-05
75,7.923421e-05,7.557589e-05,0.0484,4.955722e-05,4.136039e-05,6.178811e-05,5.890924e-05,0.0489,5.007835e-05,3.988474e-05
76,7.519919e-05,7.181006e-05,0.0472,4.832594e-05,3.980398e-05,5.888987e-05,5.769324e-05,0.0207,5.025529e-05,3.826297e-05
77,7.005447e-05,6.692954e-05,0.0467,4.692345e-05,3.780047e-05,5.872792e-05,5.634235e-05,0.0423,4.941898e-05,3.637604e-05
78,6.532156e-05,6.237529e-05,0.0472,4.462700e-05,3.615119e-05,5.605456e-05,5.377839e-05,0.0423,4.768866e-05,3.562913e-05
79,6.221127e-05,5.956133e-05,0.0445,4.087036e-05,3.497383e-05,5.366443e-05,5.245012e-05,0.0232,4.589778e-05,3.384594e-05
80,5.850383e-05,5.581053e-05,0.0483,3.747625e-05,3.274649e-05,5.162389e-05,4.935341e-05,0.0460,4.452535e-05,3.200418e-05
81,5.394484e-05,5.137999e-05,0.0499,3.516704e-05,3.050360e-05,4.865547e-05,4.642541e-05,0.0480,4.199073e-05,3.006179e-05
82,4.899483e-05,4.694923e-05,0.0436,3.280035e-05,2.863368e-05,4.719624e-05,4.510713e-05,0.0463,3.862174e-05,2.780041e-05
83,4.424768e-05,4.237407e-05,0.0442,3.175615e-05,2.707044e-05,4.354731e-05,4.186736e-05,0.0401,3.456744e-05,2.555549e-05
84,4.156603e-05,4.013433e-05,0.0357,3.071199e-05,2.492426e-05,4.087466e-05,3.902762e-05,0.0473,3.027485e-05,2.350043e-05
85,4.030923e-05,3.856142e-05,0.0453,2.942946e-05,2.331993e-05,3.783292e-05,3.606733e-05,0.0490,2.838437e-05,2.214369e-05
86,3.886899e-05,3.805929e-05,0.0213,2.784896e-05,2.256358e-05,3.520161e-05,3.359102e-05,0.0479,2.671445e-05,2.115688e-05
87,3.796784e-05,3.676253e-05,0.0328,2.620891e-05,2.154662e-05,3.213518e-05,3.062926e-05,0.0492,2.534824e-05,2.084158e-05
88,3.657989e-05,3.496837e-05,0.0461,2.478902e-05,2.065222e-05,3.039223e-05,2.933111e-05,0.0362,2.573471e-05,2.008598e-05
89,3.439982e-05,3.278327e-05,0.0493,2.383446e-05,1.973538e-05,2.978803e-05,2.858929e-05,0.0419,2.573375e-05,1.947200e-05
90,3.274730e-05,3.134413e-05,0.0448,2.237330e-05,1.900297e-05,2.838939e-05,2.773561e-05,0.0236,2.489835e-05,1.884421e-05
91,3.092683e-05,2.948400e-05,0.0489,2.189801e-05,1.841632e-05,2.762792e-05,2.650536e-05,0.0424,2.361597e-05,1.819527e-05
92,2.897516e-05,2.820736e-05,0.0272,2.109257e-05,1.739122e-05,2.602357e-05,2.491680e-05,0.0444,2.215483e-05,1.722699e-05
93,2.809781e-05,2.688468e-05,0.0451,2.034676e-05,1.660939e-05,2.443628e-05,2.381252e-05,0.0262,2.051493e-05,1.612448e-05
94,2.619950e-05,2.520112e-05,0.0396,1.918375e-05,1.565481e-05,2.384675e-05,2.289508e-05,0.0416,1.937176e-05,1.490687e-05
95,2.424101e-05,2.326045e-05,0.0422,1.876584e-05,1.482801e-05,2.285718e-05,2.178287e-05,0.0493,1.794063e-05,1.403780e-05
96,2.242079e-05,2.135798e-05,0.0498,1.761779e-05,1.402143e-05,2.168899e-05,2.075819e-05,0.0448,1.633073e-05,1.327198e-05
97,2.177154e-05,2.090543e-05,0.0414,1.688701e-05,1.323282e-05,2.039848e-05,1.956520e-05,0.0426,1.545658e-05,1.239912e-05
98,2.106813e-05,2.016967e-05,0.0445,1.575393e-05,1.266146e-05,1.915302e-05,1.827505e-05,0.0480,1.483018e-05,1.193816e-05
99,2.025591e-05,1.942948e-05,0.0425,1.502322e-05,1.204799e-05,1.777644e-05,1.693805e-05,0.0495,1.435283e-05,1.140387e-05
100,1.946415e-05,1.924322e-05,0.0115,1.402432e-05,1.151057e-05,1.690833e-05,1.610823e-05,0.0497,1.405394e-05,1.091672e-05


==> data/table.csv <==
colnameA, colnameB
1, 2.5
3, 4.2

